Learning to Dexterously Pick or Separate Tangled-Prone Objects for Industrial Bin Picking

Industrial bin picking for tangled-prone objects requires the robot to either pick up untangled objects or perform separation manipulation when the bin contains no isolated objects. The robot must be able to flexibly perform appropriate actions based on the current observation. It is challenging due to high occlusion in the clutter, elusive entanglement phenomena, and the need for skilled manipulation planning. In this paper, we propose an autonomous, effective and general approach for picking up tangled-prone objects for industrial bin picking. First, we learn PickNet - a network that maps the visual observation to pixel-wise possibilities of picking isolated objects or separating tangled objects and infers the corresponding grasp. Then, we propose two effective separation strategies: Dropping the entangled objects into a buffer bin to reduce the degree of entanglement; Pulling to separate the entangled objects in the buffer bin planned by PullNet - a network that predicts position and direction for pulling from visual input. To efficiently collect data for training PickNet and PullNet, we embrace the self-supervised learning paradigm using an algorithmic supervisor in a physics simulator. Real-world experiments show that our policy can dexterously pick up tangled-prone objects with success rates of 90%. We further demonstrate the generalization of our policy by picking a set of unseen objects. Supplementary material, code, and videos can be found at https://xinyiz0931.github.io/tangle.

==> coverletter.txt <==
============================================= 2nd submission ==============================================
Tamim Asfour, Prof. Ph.D.
Editor-in-Chief
IEEE Robotics and Automation Letters (RA-L)
May 15, 2023

Dear Prof. Tamim Asfour, 

We would like to thank you for the opportunity to resubmit a revised copy of the attached manuscript entitled “Learning to Dexterously Pick or Separate Tangled-Prone Objects for Industrial Bin Picking” in IEEE Robotics and Automation Letters. 

This manuscript has been carefully revised based on the thoughtful and constructive comments of the Associate Editor and the Reviewers. In the revised version of the manuscript, we made an in-depth description of the methodology and included as many technical details as possible. We included other information in the supplementary material attached to this submission. We would also like to take this opportunity to express our thanks to the Associate Editor and the Reviewers for the positive feedback and helpful comments for revision. We hope the manuscript after careful revisions meet your high standards. 

I would greatly appreciate it if the manuscript would be sent to reviewers early since I am approaching graduation. Thank you for your consideration. I am looking forward to hearing from you.

Corresponding Author
Xinyi Zhang
Graduate School of Engineering Science, Osaka University
Machikaneyama 1-3, Toyonaka City, Osaka Pref., Japan
E-mail: chou@hlab.sys.es.osaka-u.ac.jp
Tel: +81-6-6850-6383

Additional Contact
Kensuke Harada, Professor
Graduate School of Engineering Science, Osaka University
Machikaneyama 1-3, Toyonaka City, Osaka Pref., Japan
E-mail: harada@sys.es.osaka-u.ac.jp
Tel: +81-6-6850-6380

============================================= 1st submission ==============================================
Tamim Asfour, Prof. Ph.D.
Editor-in-Chief
IEEE Robotics and Automation Letters (RA-L)
February 16, 2023

Dear Prof. Tamim Asfour, 

We would like to request you to consider the attached manuscript entitled “Learning to Dexterously Pick or Separate Tangled-Prone Objects for Industrial Bin Picking” for possible publication in IEEE Robotics and Automation Letters. In this paper, we enable a robot to automatically determine to pick isolated objects or separating entangled objects using self-supervised learning. 

Given the increasing interest in applying artificial intelligence to automate industrial manufacturing processes in the age of the fourth industrial revolution, we believe that our work provides a significant contribution to the field of industrial bin picking and we are excited to share it with the IEEE Robotics and Automation Letters community. Thank you for considering our submission.

I would greatly appreciate it if our manuscript would be sent to reviewers early since I am approaching graduation. Thank you for your consideration. We are looking forward to hearing from you.

Corresponding Author
Xinyi Zhang
Graduate School of Engineering Science, Osaka University
Machikaneyama 1-3, Toyonaka City, Osaka Pref., Japan
E-mail: chou@hlab.sys.es.osaka-u.ac.jp
Tel: +81-6-6850-6383

Additional Contact
Kensuke Harada, Professor
Graduate School of Engineering Science, Osaka University
Machikaneyama 1-3, Toyonaka City, Osaka Pref., Japan
E-mail: harada@sys.es.osaka-u.ac.jp
Tel: +81-6-6850-6380
